Successive Convexification for Nonlinear Model Predictive Control with Continuous-Time Constraint Satisfaction

We propose a nonlinear model predictive control (NMPC) framework based on a direct optimal control method that ensures continuous-time constraint satisfaction and accurate evaluation of the running cost, without compromising computational efficiency. We leverage the recently proposed successive convexification framework for trajectory optimization, where: (1) the path constraints and running cost are equivalently reformulated by augmenting the system dynamics, (2) multiple shooting is used for exact discretization, and (3) a convergence-guaranteed sequential convex programming (SCP) algorithm, the prox-linear method, is used to solve the discretized receding-horizon optimal control problems. The resulting NMPC framework is computationally efficient, owing to its support for warm-starting and premature termination of SCP, and its reliance on first-order information only. We demonstrate the effectiveness of the proposed NMPC framework by means of a numerical example with reference-tracking and obstacle avoidance. The implementation is available at https://github.com/UW-ACL/nmpc-ctcs

==> notes.txt <==
5 - 6 pages, double column

1. Intro:
    - Motivation:
    - Related work:
    - Contribution:
        - CTCS and exact tracking cost
        - Longer planning horz. with fewer nodes
        - First-order solvers are good for MPC: warm-starting and moderate accuracy solves
        - RTI (try it)
2. Problem formulation:
    -         

